One Byte, One Token: Byteifying a 27B Hybrid-Attention LLM with Self-Generated Data

Byte-level BPE fragments Chinese text (for Qwen3.8 on Chinese Wikipedia, 3.84 bytes per token on average; 64% of tokens are single characters) and hides spelling from the model. We ask whether an already-trained 27B subword model can be converted directly into a pure byte-level model (one byte, one token), without a patching structure or a local encoder, while keeping most of its ability. Starting from Qwen3.8-27B (48 Gated DeltaNet layers + 16 full-attention layers), we shrink the vocabulary from 248,320 to 384 entries (the 256 byte symbols already in the BPE vocabulary plus special ids), leave every other weight untouched, and continue training in a two-stage curriculum (encoding first, then reading) on 4.77 GB of supervised bytes: all dialogue/behavioral supervision is generated on-policy by the original model itself (character dictionary, word dictionary, general dialogue, coding sessions), and knowledge reading uses encyclopedia text (54% of supervised bytes). Training takes 178.6 h on 8xH200. On the same GPU and serving stack, the byte model's gap to the original falls within the paired bootstrap interval on MATH-500, HumanEval+, MMLU-Pro and non-thinking GSM8K, and it loses 4-6 points on C-Eval, thinking-mode GSM8K and non-thinking IFEval. Without thinking it leads on every character-level task (CUTE 75.2 -> 84.0, EXECUTE-zho 81.6 -> 93.9, our Chinese character suite 54.4 -> 64.0), but lookup knowledge about Chinese characters such as pronunciation and stroke count drops, and thinking does not recover it. The cost is throughput: per-step speed is identical, but each step yields 3-5x less output; Chinese characters per second is about 1/4 of the original, and prefill at 64K bytes is 6.5x slower. We also document four byte-model failure modes (greedy runaway, sampling breaking UTF-8, ineffective penalty terms on a small vocabulary, repetition) and their fixes.

==> figs/bpb_m1.dat <==
step bytes zh zh_ood en code
0 0.000 3.023 3.292 4.428 2.543
100 0.055 2.015 2.271 0.587 0.242
200 0.110 1.391 1.749 0.583 0.230
300 0.165 1.197 1.552 0.580 0.220
400 0.220 1.115 1.465 0.580 0.215
500 0.275 1.074 1.421 0.580 0.212
600 0.330 1.031 1.373 0.579 0.212
700 0.385 1.006 1.349 0.577 0.210
800 0.440 0.989 1.323 0.577 0.210
900 0.495 0.972 1.303 0.575 0.209
1000 0.550 0.962 1.288 0.575 0.207
1100 0.605 0.946 1.275 0.574 0.207
1200 0.660 0.938 1.267 0.576 0.207
1300 0.715 0.933 1.257 0.575 0.205
1400 0.770 0.931 1.255 0.575 0.205
1500 0.825 0.922 1.245 0.574 0.205
1600 0.881 0.918 1.235 0.575 0.205
1700 0.936 0.910 1.231 0.573 0.204
1800 0.991 0.910 1.230 0.572 0.204
1900 1.046 0.907 1.224 0.573 0.203
2000 1.101 0.900 1.214 0.573 0.203
2077 1.143 0.900 1.213 0.575 0.203


==> figs/bpb_m2.dat <==
step bytes zh zh_ood en code
0 1.143 0.900 1.213 0.575 0.203
200 1.318 0.836 1.121 0.559 0.196
400 1.494 0.820 1.094 0.558 0.194
600 1.669 0.808 1.079 0.555 0.195
800 1.845 0.798 1.068 0.554 0.193
1000 2.020 0.792 1.060 0.555 0.193
1200 2.196 0.786 1.053 0.553 0.192
1400 2.371 0.783 1.047 0.553 0.192
1600 2.547 0.779 1.041 0.552 0.192
1800 2.722 0.775 1.037 0.552 0.195
2000 2.898 0.773 1.034 0.552 0.194
2200 3.073 0.770 1.030 0.551 0.192
2400 3.249 0.768 1.027 0.551 0.192
2600 3.424 0.765 1.023 0.551 0.192
2800 3.600 0.765 1.021 0.551 0.192
3000 3.775 0.763 1.019 0.550 0.192
3200 3.951 0.761 1.018 0.550 0.191
3400 4.126 0.760 1.015 0.552 0.191
3600 4.302 0.757 1.013 0.550 0.192
3800 4.477 0.756 1.011 0.549 0.191
4000 4.653 0.755 1.009 0.549 0.190
4200 4.828 0.753 1.008 0.550 0.191
4400 5.004 0.751 1.007 0.550 0.190
4600 5.179 0.751 1.007 0.548 0.192
4800 5.355 0.751 1.004 0.549 0.191
5000 5.530 0.748 1.004 0.548 0.191
5200 5.706 0.747 1.002 0.548 0.192
5400 5.881 0.746 1.001 0.547 0.193
5600 6.057 0.744 0.999 0.546 0.191
5800 6.232 0.744 0.999 0.546 0.192
6000 6.408 0.741 0.997 0.546 0.191
6200 6.583 0.742 0.996 0.547 0.190
6400 6.759 0.741 0.995 0.546 0.191
6600 6.934 0.741 0.995 0.546 0.190
6761 7.075 0.740 0.995 0.547 0.191


==> figs/delta.dat <==
idx label op know cnt
0 {CUTE contains\_char} 10.2 nan nan
1 {CUTE contains\_word} -0.2 nan nan
2 {CUTE del\_char} 15.2 nan nan
3 {CUTE del\_word} -0.5 nan nan
4 {CUTE ins\_char} 23.0 nan nan
5 {CUTE ins\_word} 0.2 nan nan
6 {CUTE orth} 16.5 nan nan
7 {CUTE sem} -1.5 nan nan
8 {CUTE spell} 0.0 nan nan
9 {CUTE spell\_inverse} 0.0 nan nan
10 {CUTE sub\_char} 34.0 nan nan
11 {CUTE sub\_word} -1.0 nan nan
12 {CUTE swap\_char} 11.5 nan nan
13 {CUTE swap\_word} 16.0 nan nan
14 {eng contains\_char} 2.0 nan nan
15 {eng contains\_word} 0.0 nan nan
16 {eng del\_char} 15.0 nan nan
17 {eng del\_word} -1.5 nan nan
18 {eng ins\_char} 29.0 nan nan
19 {eng ins\_word} 1.0 nan nan
20 {eng spell} 0.5 nan nan
21 {eng spell\_inverse} 0.0 nan nan
22 {eng sub\_char} 24.5 nan nan
23 {eng sub\_word} -0.5 nan nan
24 {eng swap\_char} 13.5 nan nan
25 {eng swap\_word} 3.0 nan nan
26 {zho contains\_char} 0.5 nan nan
27 {zho contains\_word} 0.5 nan nan
28 {zho del\_char} 3.0 nan nan
29 {zho del\_word} 3.5 nan nan
30 {zho ins\_char} 34.0 nan nan
31 {zho ins\_word} 23.0 nan nan
32 {zho spell} 0.0 nan nan
33 {zho spell\_inverse} 0.0 nan nan
34 {zho sub\_char} 9.5 nan nan
35 {zho sub\_word} 6.5 nan nan
36 {zho swap\_char} 43.0 nan nan
37 {zho swap\_word} 23.5 nan nan
38 {zh\_count} nan nan 24.5
39 {zh\_reverse} nan nan 19.5
40 {zh\_nth} nan nan 1.5
41 {zh\_index} nan nan 13.0
42 {zh\_contains} 9.5 nan nan
43 {zh\_del\_char} 32.5 nan nan
44 {zh\_ins\_char} 27.5 nan nan
45 {zh\_sub\_char} 32.5 nan nan
46 {zh\_swap\_char} 37.5 nan nan
47 {zh\_s2t} nan 1.9 nan
48 {zh\_t2s} nan 1.9 nan
49 {zh\_pinyin} nan -6.5 nan
50 {zh\_homophone} nan -39.0 nan
51 {zh\_strokes} nan -16.0 nan
52 {zh\_radical} nan 5.0 nan

